Electromagnetic modeling and science reach of DMRadio-m$^3$

DMRadio-m$^3$ is an experiment that is designed to be sensitive to KSVZ and DFSZ QCD axion models in the 10--200\,MHz (41 neV$/c^2$ -- 0.83 $\mu$eV/$c^2$) range. The experiment uses a solenoidal dc magnetic field to convert an axion dark-matter signal to an ac electromagnetic response in a coaxial copper pickup. The current induced by this axion signal is measured by dc SQUIDs. In this work, we present the electromagnetic modeling of the response of the experiment to an axion signal over the full frequency range of DMRadio-m$^3$, which extends from the low-frequency, lumped-element limit to a regime where the axion Compton wavelength is only a factor of two larger than the detector size. With these results, we determine the live time and sensitivity of the experiment. The primary science goal of sensitivity to DFSZ axions across 30--200 MHz can be achieved with a $3\sigma$ live scan time of 2.9 years.

==> word_counter.txt <==
PRL Limit: 3750 
PRD Letter Limit: 4500


Table rules
13 words + 6.5 words per line (single column)
26 words + 13 words per line (double column)

Figure rules
((150 / aspect ratio) + 20) words (single column)
((600 / aspect ratio) + 40) words (double column)

Displayed Math
16 words per row (single column)
32 words per row (double column)



Table 1: 91 words

Fig 1: ~340 words
Fig 2: ~54 words
Fig 3: ~340 words
Fig 4: ~130 words

Body Equations: 128
Appendix Equations: 256
Equations: 384

Body words: 2565
Appendix words: 644


Words words: 3209
Non-word words: ~1339


TARGET 2888

Total Words: 
